How Clustering Affects the Convergence of Decentralized Optimization over Networks: A Monte-Carlo-based Approach

Decentralized algorithms have gained substantial interest owing to advancements in cloud computing, Internet of Things (IoT), intelligent transportation networks, and parallel processing over sensor networks. The convergence of such algorithms is directly related to specific properties of the underlying network topology. Specifically, the clustering coefficient is known to affect, for example, the controllability/observability and the epidemic growth over networks. In this work, we study the effects of the clustering coefficient on the convergence rate of networked optimization approaches. In this regard, we model the structure of large-scale distributed systems by random scale-free (SF) and clustered scale-free (CSF) networks and compare the convergence rate by tuning the network clustering coefficient. This is done by keeping other relevant network properties (such as power-law degree distribution, number of links, and average degree) unchanged. Monte-Carlo-based simulations are used to compare the convergence rate over many trials of SF graph topologies. Furthermore, to study the convergence rate over real case studies, we compare the clustering coefficient of some real-world networks with the eigenspectrum of the underlying network (as a measure of convergence rate). The results interestingly show higher convergence rate over low-clustered networks. This is significant as one can improve the learning rate of many existing decentralized machine-learning scenarios by tuning the network clustering.

==> cover.txt <==
Dear Associate Editor,

I am writing to submit my revised research paper titled "How Clustering Affects the Convergence of Decentralized Optimization over Networks: A Monte-Carlo-based Approach" for consideration in SNAM. Having carefully reviewed the aims and scope of your esteemed publication, I believe that my research aligns well with the interests of your readership and would make a valuable contribution to the field of complex social networks and distributed optimization/learning.

This paper studies distributed optimization algorithms over complex networks. In particular, this paper investigates how clustering coefficient of the underlying network affects the convergence rate of the distributed optimization/learning. Both Monte-Carlo-based simulations on scale-free networks and real-world network case studies are considered. 

We would like to thank the reviewers for the careful reading of our manuscript and their constructive comments, which have helped improve technical and presentational aspects of the paper. We have taken into careful consideration all the comments made by the reviewers. We believe that all their concerns have been addressed and discussed in detail in our individual responses to each of the reviewers.

Thank you for your consideration.

Sincerely,
Prof. Mohammadreza Doostmohammadian


